High-order accurate finite difference discretisations on fully unstructured dual quadrilateral meshes

We present a novel approach for high-order accurate numerical differentiation on unstructured meshes of quadrilateral elements. To differentiate a given function, an auxiliary function with greater smoothness properties is defined which when differentiated provides the derivatives of the original function. The method generalises traditional finite difference methods to meshes of arbitrary topology in any number of dimensions for any order of derivative and accuracy. We demonstrate the accuracy of the numerical scheme using dual quadrilateral meshes and a refinement method based on subdivision surfaces. The scheme is applied to the solution of a range of partial differential equations, including both linear and nonlinear, second and fourth order equations, and a time-dependent first order equation.

==> dat/biharmonic2d_5pt.csv <==
n	unstructured	structured
1	0.0104651952692127	0.00317740223277974
2	0.000402550226796694	0.000280298990688488
3	0.0000447617387739907	0.000029876444735788
4	0.00000424360335993246	0.00000330638813225703

==> dat/diff1d_irreg.csv <==
n	irreg1	irreg2	irreg3	irreg4
4	0.000006703156523	0.000119081688685	0.001329059468758	0.028335851649262
8	0.000000429479158	0.000015360672455	0.000335240882205	0.014686145480111
16	0.000000027187359	0.000001951134661	0.000084204064268	0.007477436853061
32	0.000000001710272	0.000000245875868	0.000021101753187	0.003772928949011
64	0.000000000107271	0.000000030874359	0.000005285267118	0.001894788840947

==> dat/diff1d_reg.csv <==
n	reg1	reg2	reg3	reg4
4	0.000044230151284	0.000010310969451	0.005304526742174	0.002473551134482
8	0.000002756836265	0.000000643115254	0.00132308850001	0.000617323127937
16	0.000000172184523972	0.000000040173854909	0.000330582232970889	0.000154264312424324
32	0.0000000107596949128	0.0000000025093531697	0.000082633694626244	0.0000385611322248347
64	0.0000000006724749646	0.0000000001526343496	0.0000206577497807725	0.0000096538108313449

==> dat/diff2d_pent.csv <==
n	dx	dy	dxx	dxy	dyy
0	0.0311855611850235	0.0296556360799383	0.105253741585024	0.108189683397272	0.126959638323613
1	0.00375574843068516	0.00372496128898547	0.0229871752109811	0.0197860229629254	0.0266689088975902
2	0.000427965362873595	0.000432087277895121	0.00395788664595642	0.00299936350979048	0.00455527881084916
3	0.0000483245178274361	0.0000484475942432727	0.000649189632371705	0.000486396304831912	0.000744892820592646
4	0.00000539483122896645	0.00000539763048446051	0.000105305619503948	0.0000790433246763268	0.000120387548863121

==> dat/diff2d_reg.csv <==
n	dx	dy	dxx	dxy	dyy
0	0.0372575850664688	0.0372210814768195	0.0415161311804462	0.060149300243771	0.0412368968336334
1	0.00446730434692055	0.00446552307553993	0.00663760162815574	0.00743859145379166	0.00664018891915119
2	0.00050159803572003	0.000501529002504664	0.000767601159665121	0.000830540607401287	0.00076770688458061
3	0.00005577492430342	0.0000557723502746521	0.0000856784121046061	0.0000923985354667201	0.000085682371264939
4	0.0000061977243023259	0.00000619759037179257	0.00000952511473539808	0.0000102673118602681	0.00000952526460684666

==> dat/diff2d_tri.csv <==
n	dx	dy	dxx	dxy	dyy
0	0.0106768952443537	0.0266266663284508	0.149768659314939	0.021025138239561	0.0746949899001626
1	0.00495698424457514	0.00658770080586191	0.071094317529603	0.0269686002103602	0.0349714761739215
2	0.000661828375671303	0.00102654888377207	0.0104182480018422	0.00305478738692533	0.00394530425372652
3	0.0000761217238042233	0.000124179014554304	0.00119058805338024	0.000690319816049134	0.000857906282445642
4	0.00000852909606696706	0.0000141306644424466	0.000150784873948817	0.000156371748763924	0.000200043076001188

==> dat/minimal_surface.csv <==
n	unstructured2	unstructured4	structured2	structured4
1	0.000971419788265593	0.00075720599125817	0.000328159910687853	0.000431726241514774
2	0.000110882213772895	0.0000212844497965992	0.0000378601571024984	0.00000796960920312895
3	0.0000122499345532323	0.000000202433181717421	0.00000423923644649049	0.0000000608783731204099
4	0.00000135941737816614	0.00000000116025752894267	0.000000470847274280928	0.000000000616167505906873

==> dat/poi2d_3pt.csv <==
n	unstructured	structured
0	0.0508059008141802	0.0165442626389186
1	0.0035491789922778	0.00195240050275858
2	0.000366812156117335	0.000219596231853747
3	0.0000399238326823648	0.0000244221877151452
4	0.0000043731357585175	0.00000271382123806507

==> dat/poi2d_twohole.csv <==
n	unstructured
1	0.00710991316978805
2	0.0000702365726533705
3	0.000000502278243996734
4	0.00000000353286466747704

==> dat/upwindconvect.csv <==
nRefine	unstruct	struct
1	0.5751725425027143	0.3707721595894742
2	0.18335151922058834	0.10644765333245243
3	0.029092850696740835	0.013456937039533656
4	0.004008883990959777	0.0017707757870779606

==> dat/upwindconvect_eig.csv <==
unstruct_real	unstruct_imag	struct_real	struct_imag
-343.451692	0	-54.06204028	0
-285.8673546	0	-54.06204028	0
-186.8205498	0	-54.06156966	0
-143.4918337	-47.50334079	-54.06156966	0
-143.4918337	47.50334079	-54.06156944	0
-141.5589484	0	-54.06156944	0
-137.096873	-44.32435797	-54.06015766	0
-137.096873	44.32435797	-54.06015766	0
-134.5630593	0	-54.06015722	0
-125.9656108	-28.17409314	-54.06015722	0
-125.9656108	28.17409314	-54.05969763	0
-123.0879095	-19.51907334	-54.05969763	0
-123.0879095	19.51907334	-54.05922722	0
-122.8329898	-23.57589806	-54.05922722	0
-122.8329898	23.57589806	-54.0592269	0
-115.6475298	-45.53362423	-54.0592269	0
-115.6475298	45.53362423	-54.05781577	0
-112.5332526	-42.76285567	-54.05781577	0
-112.5332526	42.76285567	-54.05781512	0
-107.2793996	0	-54.05781512	0
-106.3211153	-30.03463431	-54.05780458	0
-106.3211153	30.03463431	-54.05780458	0
-105.2761846	-13.56822571	-54.05780393	0
-105.2761846	13.56822571	-54.05780393	0
-102.4295117	-10.72459072	-54.05735545	0
-102.4295117	10.72459072	-54.05688526	0
-101.8710917	0	-54.05688483	0
-101.3600836	-31.04642817	-54.05547435	0
-101.3600836	31.04642817	-54.05547348	0
-101.1006653	-41.52986095	-54.05546356	0
-101.1006653	41.52986095	-54.05546356	0
-99.97718232	-26.63869296	-54.05546259	0
-99.97718232	26.63869296	-54.05546259	0
-99.95623796	0	-54.05501374	0
-99.18134935	-31.38707917	-54.05487865	0
-99.18134935	31.38707917	-54.0546844	0
-99.07236812	-39.81649892	-54.0546844	0
-99.07236812	39.81649892	-54.0545455	0
-98.33446735	-18.01418986	-54.0545415	0
-98.33446735	18.01418986	-54.05451005	0
-96.84854549	-27.38764038	-54.05451005	0
-96.84854549	27.38764038	-54.05442599	0
-94.18421963	-11.58375028	-54.05442555	0
-94.18421963	11.58375028	-54.05313679	0
-93.35369398	-2.110766206	-54.05312893	0
-93.35369398	2.110766206	-54.05312302	0
-93.03565885	-32.47761232	-54.05312171	0
-93.03565885	32.47761232	-54.05306764	0
-92.7510314	-8.767643917	-54.05306677	0
-92.7510314	8.767643917	-54.05243118	0
-92.71447121	-28.21369569	-54.05243118	0
-92.71447121	28.21369569	-54.0521698	0
-92.09154424	-38.08892062	-54.0521698	0
-92.09154424	38.08892062	-54.05149125	0
-91.85499446	-24.21169074	-54.05149065	0
-91.85499446	24.21169074	-54.05080388	0
-91.70873015	-12.63368684	-54.05080258	0
-91.70873015	12.63368684	-54.05078784	0
-90.22658227	-30.82767207	-54.05077641	0
-90.22658227	30.82767207	-54.05027617	0
-90.22631171	-28.68000426	-54.05027557	0
-90.22631171	28.68000426	-54.05017833	0
-90.11171973	-7.986593099	-54.04983001	0
-90.11171973	7.986593099	-54.04975952	0
-90.07891609	-37.30468367	-54.04975862	0
-90.07891609	37.30468367	-54.0482986	0
-90.02340155	-25.09358047	-54.0482979	0
-90.02340155	25.09358047	-54.04802802	0
-89.87295357	-15.81859016	-54.04798176	0
-89.87295357	15.81859016	-54.04793727	0
-89.79731305	-32.65053045	-54.04793637	0
-89.79731305	32.65053045	-54.04793272	0
-88.78767167	-3.560627242	-54.04763344	0
-88.78767167	3.560627242	-54.0474845	0
-88.37250116	-6.426210445	-54.04708802	0
-88.37250116	6.426210445	-54.04708697	0
-87.81289111	-30.26671246	-54.04691003	0
-87.81289111	30.26671246	-54.04690934	0
-87.77272757	-1.497502085	-54.0463031	0
-87.77272757	1.497502085	-54.04598775	0
-87.33184146	-25.94829655	-54.04587754	0
-87.33184146	25.94829655	-54.04559885	0
-86.94222478	-12.456081	-54.04510702	0
-86.94222478	12.456081	-54.04510625	0
-86.79114657	-2.348559589	-54.0450054	0
-86.79114657	2.348559589	-54.04500436	0
-86.30561255	-11.04562995	-54.04467305	0
-86.30561255	11.04562995	-54.0444175	0
-86.20246657	-34.3906961	-54.04441636	0
-86.20246657	34.3906961	-54.04399449	0
-85.9527214	-8.907978574	-54.04372803	0
-85.9527214	8.907978574	-54.04371834	0
-85.66154176	-18.76177694	-54.04371758	0
-85.66154176	18.76177694	-54.04355857	0
-85.54227522	-15.23192806	-54.04325369	0
-85.54227522	15.23192806	-54.04310105	0
-85.29949028	-6.427549368	-54.04304397	0
-85.29949028	6.427549368	-54.04233465	0
-84.81609269	-28.63991164	-54.0423335	0
-84.81609269	28.63991164	-54.04200216	0
-84.38547482	-24.8265784	-54.0419165	0
-84.38547482	24.8265784	-54.04191569	0
-84.25444013	-19.17852029	-54.04174799	0
-84.25444013	19.17852029	-54.04174678	0
-84.18199467	-34.68993651	-54.04157948	0
-84.18199467	34.68993651	-54.04141588	0
-83.51342364	-34.96957396	-54.04121799	0
-83.51342364	34.96957396	-54.04119108	0
-83.212488	-32.43487726	-54.04095111	0
-83.212488	32.43487726	-54.04052771	0
-83.09820915	-10.95237664	-54.04052691	0
-83.09820915	10.95237664	-54.04029117	0
-83.07757108	-31.30027866	-54.04001075	0
-83.07757108	31.30027866	-54.03991094	0
-83.00373738	-5.907450278	-54.03990632	0
-83.00373738	5.907450278	-54.03978876	0
-82.90924699	-20.25327873	-54.0396649	0
-82.90924699	20.25327873	-54.03966369	0
-82.81346291	-12.93007189	-54.03956232	0
-82.81346291	12.93007189	-54.03943191	0
-82.3040714	-11.02536863	-54.03922523	0
-82.3040714	11.02536863	-54.03907947	0
-82.25884165	-4.575623792	-54.03907824	0
-82.25884165	4.575623792	-54.03880213	0
-82.24364325	-15.44603215	-54.0387656	0
-82.24364325	15.44603215	-54.03875653	0
-81.95818603	-27.5958039	-54.03872704	0
-81.95818603	27.5958039	-54.03872622	0
-81.81598199	-18.30824448	-54.03816261	0
-81.81598199	18.30824448	-54.03802028	0
-81.21579734	-24.7390163	-54.03793453	0
-81.21579734	24.7390163	-54.03768296	0
-81.0031691	-22.95737183	-54.03733815	0
-81.0031691	22.95737183	-54.03733733	0
-80.8565035	-29.15971548	-54.03733728	0
-80.8565035	29.15971548	-54.03733327	0
-80.71722777	-0.4827409497	-54.03728529	0
-80.71722777	0.4827409497	-54.0372334	0
-80.18875783	-21.76851957	-54.03699613	0
-80.18875783	21.76851957	-54.03699491	0
-80.07021144	-7.3317645	-54.03685528	0
-80.07021144	7.3317645	-54.03684208	0
-79.72337263	-33.38156763	-54.03665413	0
-79.72337263	33.38156763	-54.03653745	0
-79.06839103	-2.48842534	-54.03641194	0
-79.06839103	2.48842534	-54.03641074	0
-79.02410574	-13.24377833	-54.03630772	0
-79.02410574	13.24377833	-54.03629622	0
-79.01234468	-31.35971916	-54.03628836	0
-79.01234468	31.35971916	-54.03603073	0
-78.91145929	-32.75987112	-54.03553865	0
-78.91145929	32.75987112	-54.03553785	0
-78.88352581	-24.92341867	-54.0352425	0
-78.88352581	24.92341867	-54.03513965	0
-78.8363339	-27.80681839	-54.03491326	0
-78.8363339	27.80681839	-54.03470036	0
-78.82447556	-18.2835712	-54.03468189	0
-78.82447556	18.2835712	-54.03455987	0
-78.47184525	-19.89007054	-54.03454844	0
-78.47184525	19.89007054	-54.03450709	0
-78.18922957	-3.680965115	-54.03437871	0
-78.18922957	3.680965115	-54.03432837	0
-78.09885708	-13.1569096	-54.03432716	0
-78.09885708	13.1569096	-54.0341634	0
-77.99937685	-31.32021711	-54.03414966	0
-77.99937685	31.32021711	-54.03414885	0
-77.79970722	-26.51138719	-54.03405602	0
-77.79970722	26.51138719	-54.03404211	0
-77.48529174	-33.07559667	-54.03374542	0
-77.48529174	33.07559667	-54.03374427	0
-77.36040393	-16.71371576	-54.03373396	0
-77.36040393	16.71371576	-54.03341252	0
-77.29998366	-22.49784796	-54.03325252	0
-77.29998366	22.49784796	-54.0330917	0
-76.93721188	-9.506143185	-54.03305703	0
-76.93721188	9.506143185	-54.03299497	0
-76.62315171	-7.257662831	-54.03285562	0
-76.62315171	7.257662831	-54.0327715	0
-76.6090397	-23.51241884	-54.03256209	0
-76.6090397	23.51241884	-54.03245193	0
-76.56634616	-28.51925572	-54.03236101	0
-76.56634616	28.51925572	-54.03235133	0
-76.28801238	-1.80926677	-54.03235056	0
-76.28801238	1.80926677	-54.03213298	0
-76.05150456	-5.129097584	-54.03211387	0
-76.05150456	5.129097584	-54.03205441	0
-75.94838796	-19.04500893	-54.03203273	0
-75.94838796	19.04500893	-54.0316616	0
-75.7611073	-25.36312832	-54.03166045	0
-75.7611073	25.36312832	-54.03150361	0
-75.39360307	-26.44307297	-54.03143316	0
-75.39360307	26.44307297	-54.03129325	0
-75.35643663	-5.848805792	-54.03126347	0
-75.35643663	5.848805792	-54.03107988	0
-75.04337043	-27.78944435	-54.03107883	0
-75.04337043	27.78944435	-54.03097495	0
-74.95862738	-31.70113797	-54.03096222	0
-74.95862738	31.70113797	-54.03096146	0
-74.7910221	-9.815843447	-54.03072073	0
-74.7910221	9.815843447	-54.03050378	0
-74.70533741	-14.9595322	-54.03044673	0
-74.70533741	14.9595322	-54.0302159	0
-74.50872382	-24.21076199	-54.02991896	0
-74.50872382	24.21076199	-54.02987868	0
-74.32839622	-27.58656238	-54.02981025	0
-74.32839622	27.58656238	-54.02972016	0
-74.24050807	-13.58726427	-54.02955678	0
-74.24050807	13.58726427	-54.02939164	0
-73.98636793	-32.95409586	-54.02927534	0
-73.98636793	32.95409586	-54.0292355	0
-73.95021581	-20.40367339	-54.02916507	0
-73.95021581	20.40367339	-54.02916437	0
-73.90361945	-10.39065015	-54.02899582	0
-73.90361945	10.39065015	-54.02899478	0
-73.77657721	-11.68741336	-54.02898332	0
-73.77657721	11.68741336	-54.02894944	0
-73.31256795	-31.69159299	-54.02891485	0
-73.31256795	31.69159299	-54.02886477	0
-73.25522952	0	-54.02862602	0
-72.98722025	-19.01042935	-54.0285949	0
-72.98722025	19.01042935	-54.0285949	0
-72.92239571	-5.123325728	-54.02859482	0
-72.92239571	5.123325728	-54.02841489	0
-72.89913558	-23.24516377	-54.02833836	0
-72.89913558	23.24516377	-54.0283342	0
-72.87787282	-17.56076842	-54.0283342	0
-72.87787282	17.56076842	-54.02833398	0
-72.75564426	-13.20108637	-54.02833398	0
-72.75564426	13.20108637	-54.02827542	0
-72.73890331	-21.4453246	-54.02818772	0
-72.73890331	21.4453246	-54.02815478	0
-72.25724422	-31.96968373	-54.02815387	0
-72.25724422	31.96968373	-54.02807176	0
-72.23134655	-27.88548913	-54.02802164	0
-72.23134655	27.88548913	-54.02795663	0
-72.0312202	-16.35016559	-54.02784608	0
-72.0312202	16.35016559	-54.02777585	0
-71.92455235	-26.36963262	-54.02777516	0
-71.92455235	26.36963262	-54.02763847	0
-71.78124244	-24.6634704	-54.02755193	0
-71.78124244	24.6634704	-54.02755193	0
-71.61302447	0	-54.0275515	0
-71.51430661	-5.302306022	-54.0275515	0
-71.51430661	5.302306022	-54.02749329	0
-71.36612888	-18.97465721	-54.02737796	0
-71.36612888	18.97465721	-54.02732021	0
-71.3630749	-15.83159439	-54.02728815	0
-71.3630749	15.83159439	-54.02727228	0
-71.13716519	-3.557547363	-54.02696538	0
-71.13716519	3.557547363	-54.02660675	0
-71.0796831	-13.17650708	-54.02644102	0
-71.0796831	13.17650708	-54.02643792	0
-71.0487005	-31.17034376	-54.02633104	0
-71.0487005	31.17034376	-54.02633014	0
-70.50814994	-32.76572855	-54.02627555	0
-70.50814994	32.76572855	-54.02624818	0
-70.50508447	-15.84088314	-54.02624818	0
-70.50508447	15.84088314	-54.02624753	0
-70.32084885	-23.88192151	-54.02624753	0
-70.32084885	23.88192151	-54.02613005	0
-69.84934457	-27.7318651	-54.0259281	0
-69.84934457	27.7318651	-54.02591091	0
-69.8467549	-9.225104171	-54.02582773	0
-69.8467549	9.225104171	-54.02580619	0
-69.71709341	-21.38835677	-54.02580559	0
-69.71709341	21.38835677	-54.02564981	0
-69.52097498	0	-54.02538436	0
-69.48858424	-28.0456257	-54.02530236	0
-69.48858424	28.0456257	-54.02503667	0
-69.45073921	-23.03243261	-54.02503491	0
-69.45073921	23.03243261	-54.0249882	0
-69.43285697	-1.452670288	-54.02485825	0
-69.43285697	1.452670288	-54.02473542	0
-69.42408885	-11.27601353	-54.02473542	0
-69.42408885	11.27601353	-54.02469834	0
-69.30281939	-7.329092319	-54.0246853	0
-69.30281939	7.329092319	-54.0246215	0
-69.11867136	-18.27904337	-54.02459055	0
-69.11867136	18.27904337	-54.02458995	0
-69.10588388	-3.716437637	-54.02442222	0
-69.10588388	3.716437637	-54.02442222	0
-69.0421573	-5.496202149	-54.02440069	0
-69.0421573	5.496202149	-54.02439849	0
-68.77681808	-10.66359226	-54.0243973	0
-68.77681808	10.66359226	-54.02439556	0
-68.76278384	-17.96849913	-54.02437941	0
-68.76278384	17.96849913	-54.02437941	0
-68.74068461	-31.63366555	-54.0243361	0
-68.74068461	31.63366555	-54.02433259	0
-68.73203736	-1.989392754	-54.02426517	0
-68.73203736	1.989392754	-54.02426294	0
-68.25754878	-19.15396234	-54.02426098	0
-68.25754878	19.15396234	-54.02424628	0
-68.08522009	-20.33598327	-54.02411893	0
-68.08522009	20.33598327	-54.02411893	0
-67.89258964	0	-54.02411861	0
-67.6722096	-15.03859773	-54.02411861	0
-67.6722096	15.03859773	-54.02393412	0
-67.48529961	-31.31017966	-54.0239304	0
-67.48529961	31.31017966	-54.02392744	0
-67.45946292	-13.08603561	-54.02392744	0
-67.45946292	13.08603561	-54.02384672	0
-67.2131034	-18.70318255	-54.02380799	0
-67.2131034	18.70318255	-54.02378965	0
-67.20175986	-22.23353852	-54.02378739	0
-67.20175986	22.23353852	-54.02368685	0
-67.14616931	-21.52608053	-54.02366689	0
-67.14616931	21.52608053	-54.02366689	0
-67.05809695	-23.82235779	-54.02363303	0
-67.05809695	23.82235779	-54.0235424	0
-66.98383469	-29.19457047	-54.02346798	0
-66.98383469	29.19457047	-54.02346407	0
-66.81523379	-7.963388342	-54.0233372	0
-66.81523379	7.963388342	-54.0233372	0
-66.74129262	-27.43535841	-54.02333655	0
-66.74129262	27.43535841	-54.02333655	0
-66.73498955	-32.00445567	-54.02331666	0
-66.73498955	32.00445567	-54.02331418	0
-66.70826947	-5.657362431	-54.02310711	0
-66.70826947	5.657362431	-54.02300229	0
-66.21487517	-32.3793384	-54.02299831	0
-66.21487517	32.3793384	-54.02284533	0
-66.09670939	-16.67244723	-54.02284397	0
-66.09670939	16.67244723	-54.0228419	0
-66.09548415	-20.19734468	-54.02284136	0
-66.09548415	20.19734468	-54.02283208	0
-65.64908033	-28.34142983	-54.02282702	0
-65.64908033	28.34142983	-54.02275239	0
-65.57597494	-31.30055501	-54.02270561	0
-65.57597494	31.30055501	-54.02269298	0
-65.530239	0	-54.02253703	0
-65.21934196	-21.28622764	-54.02253312	0
-65.21934196	21.28622764	-54.02239987	0
-64.72351113	-7.712812801	-54.02237157	0
-64.72351113	7.712812801	-54.02236892	0
-64.71234544	-8.85011403	-54.02231604	0
-64.71234544	8.85011403	-54.02223011	0
-64.67719771	-19.27192845	-54.02209479	0
-64.67719771	19.27192845	-54.02207636	0
-64.41996641	0	-54.02207441	0
-64.29818426	-23.24116163	-54.02207222	0
-64.29818426	23.24116163	-54.0220685	0
-64.28131226	-28.72533144	-54.02204924	0
-64.28131226	28.72533144	-54.02204924	0
-64.16323131	-20.98880135	-54.02203432	0
-64.16323131	20.98880135	-54.02203432	0
-64.08850421	-10.40149695	-54.02203334	0
-64.08850421	10.40149695	-54.02203334	0
-63.893568	-19.84482636	-54.02200186	0
-63.893568	19.84482636	-54.02199193	0
-63.83812916	-23.26330093	-54.02192471	0
-63.83812916	23.26330093	-54.02189948	0
-63.40689384	0	-54.02189687	0
-63.20942941	-18.89408949	-54.02181811	0
-63.20942941	18.89408949	-54.02173327	0
-63.06765018	-32.15412652	-54.02160784	0
-63.06765018	32.15412652	-54.02160445	0
-63.03297455	-21.51588451	-54.02158008	0
-63.03297455	21.51588451	-54.02158008	0
-62.6321024	0	-54.02157973	0
-62.59977636	-3.831806766	-54.02157973	0
-62.59977636	3.831806766	-54.02156487	0
-62.4216155	-31.61863388	-54.02143823	0
-62.4216155	31.61863388	-54.02142768	0
-62.3415334	-1.510089298	-54.02142521	0
-62.3415334	1.510089298	-54.02140607	0
-62.30955476	-30.51448887	-54.02140607	0
-62.30955476	30.51448887	-54.02138014	0
-62.19608815	-17.51154344	-54.02135542	0
-62.19608815	17.51154344	-54.02129069	0
-62.05304338	-23.71627523	-54.02128843	0
-62.05304338	23.71627523	-54.02125772	0
-62.04432963	-27.89114716	-54.02114391	0
-62.04432963	27.89114716	-54.02114098	0
-61.48719629	-9.61501967	-54.02111458	0
-61.48719629	9.61501967	-54.02111164	0
-61.39971214	-25.73209342	-54.02098333	0
-61.39971214	25.73209342	-54.02095619	0
-61.19546455	-30.26341963	-54.02095393	0
-61.19546455	30.26341963	-54.02090618	0
-61.18502913	-22.29456397	-54.02088401	0
-61.18502913	22.29456397	-54.0208279	0
-61.12281554	-28.06326125	-54.02082494	0
-61.12281554	28.06326125	-54.02081735	0
-61.02720627	-14.80415535	-54.02081487	0
-61.02720627	14.80415535	-54.02067875	0
-60.64826353	-10.8501119	-54.02067875	0
-60.64826353	10.8501119	-54.02064834	0
-60.56634441	-6.507882915	-54.02064496	0
-60.56634441	6.507882915	-54.02061648	0
-60.42755546	-56.65843657	-54.02060203	0
-60.42755546	56.65843657	-54.02050396	0
-60.37509289	0	-54.02044515	0
-60.35062773	-8.390615255	-54.02042451	0
-60.35062773	8.390615255	-54.02035216	0
-60.31610611	-19.60818746	-54.02034431	0
-60.31610611	19.60818746	-54.02034171	0
-60.18599572	-31.8297299	-54.02026353	0
-60.18599572	31.8297299	-54.0202589	0
-60.15729141	-16.35804833	-54.02020912	0
-60.15729141	16.35804833	-54.02020912	0
-60.10881588	-20.57483471	-54.02018255	0
-60.10881588	20.57483471	-54.02017884	0
-59.99279398	-27.55354118	-54.02017229	0
-59.99279398	27.55354118	-54.02017033	0
-59.94310884	-4.823635047	-54.02016526	0
-59.94310884	4.823635047	-54.02011593	0
-59.93233219	-32.08529455	-54.02003528	0
-59.93233219	32.08529455	-54.01995009	0
-59.83696772	-24.19300903	-54.019905	0
-59.83696772	24.19300903	-54.01990456	0
-59.54133728	0	-54.01987157	0
-59.50595847	-16.18739358	-54.01986892	0
-59.50595847	16.18739358	-54.01986636	0
-59.31898084	-11.09639621	-54.0197172	0
-59.31898084	11.09639621	-54.01971329	0
-58.82709155	-14.22864938	-54.01970187	0
-58.82709155	14.22864938	-54.01970187	0
-58.79921154	-10.65272819	-54.01970187	0
-58.79921154	10.65272819	-54.01970187	0
-58.17005557	-23.64530367	-54.01958535	0
-58.17005557	23.64530367	-54.01953756	0
-58.12568205	-27.57772905	-54.01952848	0
-58.12568205	27.57772905	-54.01951034	0
-57.99534397	-5.569221582	-54.01949158	0
-57.99534397	5.569221582	-54.01942639	0
-57.99163553	-29.9966554	-54.01939913	0
-57.99163553	29.9966554	-54.01939652	0
-57.98655832	-10.43472048	-54.01933471	0
-57.98655832	10.43472048	-54.01928265	0
-57.8404861	-0.8191101095	-54.01925229	0
-57.8404861	0.8191101095	-54.01924831	0
-57.8115033	-32.13473327	-54.01912981	0
-57.8115033	32.13473327	-54.01912381	0
-57.5555572	-29.04069532	-54.01912295	0
-57.5555572	29.04069532	-54.01901635	0
-57.52353933	-18.18274262	-54.01897453	0
-57.52353933	18.18274262	-54.01892699	0
-57.41513325	-22.89619712	-54.01892451	0
-57.41513325	22.89619712	-54.01879211	0
-57.39259633	-8.046985874	-54.01878781	0
-57.39259633	8.046985874	-54.0187839	0
-57.379533	-32.46938304	-54.01878239	0
-57.379533	32.46938304	-54.0186576	0
-57.24603421	-4.32532768	-54.01863303	0
-57.24603421	4.32532768	-54.01857571	0
-57.15705735	-7.464398545	-54.01854154	0
-57.15705735	7.464398545	-54.01854111	0
-57.02555632	-10.83010759	-54.01851108	0
-57.02555632	10.83010759	-54.01845515	0
-56.90780258	-16.70443095	-54.01845289	0
-56.90780258	16.70443095	-54.01842884	0
-56.837913	-25.12769186	-54.01837816	0
-56.837913	25.12769186	-54.01832605	0
-56.80155699	-19.93158903	-54.01832378	0
-56.80155699	19.93158903	-54.01832006	0
-56.74423266	-8.861780471	-54.01831285	0
-56.74423266	8.861780471	-54.01808279	0
-56.71068557	0	-54.0180256	0
-56.67021614	-14.21576668	-54.01801245	0
-56.67021614	14.21576668	-54.0179836	0
-56.65531802	-2.683059212	-54.01798165	0
-56.65531802	2.683059212	-54.01786496	0
-56.51963852	-16.84291247	-54.01786203	0
-56.51963852	16.84291247	-54.01786018	0
-56.45695143	0	-54.0178568	0
-56.42677675	-21.63147312	-54.01784533	0
-56.42677675	21.63147312	-54.01783349	0
-56.41778175	-26.4455481	-54.01782426	0
-56.41778175	26.4455481	-54.01782426	0
-56.20071329	-25.55066364	-54.0178218	0
-56.20071329	25.55066364	-54.01782049	0
-55.8966517	-31.76484	-54.01778944	0
-55.8966517	31.76484	-54.01778857	0
-55.87229952	-30.1318635	-54.01764126	0
-55.87229952	30.1318635	-54.01751157	0
-55.72377615	-4.439003273	-54.01751157	0
-55.72377615	4.439003273	-54.0173549	0
-55.69584469	-11.65382537	-54.0173549	0
-55.69584469	11.65382537	-54.0173549	0
-55.63208586	-13.24314499	-54.0173549	0
-55.63208586	13.24314499	-54.01726988	0
-55.5767703	-23.04969461	-54.01724711	0
-55.5767703	23.04969461	-54.01723149	0
-55.39011085	-3.641193289	-54.01719241	0
-55.39011085	3.641193289	-54.01714919	0
-55.21799362	0	-54.01691945	0
-55.17945994	-10.95019752	-54.01689081	0
-55.17945994	10.95019752	-54.01688869	0
-55.10750986	-1.779322187	-54.01670699	0
-55.10750986	1.779322187	-54.01669283	0
-55.04778421	-1.399960991	-54.01662331	0
-55.04778421	1.399960991	-54.01661223	0
-54.99008349	-26.66914176	-54.01653589	0
-54.99008349	26.66914176	-54.01653459	0
-54.92302568	-37.38398576	-54.01652668	0
-54.92302568	37.38398576	-54.0163568	0
-54.9092961	-7.914785892	-54.01615872	0
-54.9092961	7.914785892	-54.01611611	0
-54.86936154	-31.39657259	-54.01603369	0
-54.86936154	31.39657259	-54.01599736	0
-54.82138478	-17.48871895	-54.01595244	0
-54.82138478	17.48871895	-54.01583266	0
-54.45351155	-10.3550888	-54.01583067	0
-54.45351155	10.3550888	-54.0157729	0
-54.40839124	-4.158897989	-54.01569293	0
-54.40839124	4.158897989	-54.01569133	0
-54.34267586	-28.27096997	-54.01567385	0
-54.34267586	28.27096997	-54.01547868	0
-54.27681875	-12.50972746	-54.01547762	0
-54.27681875	12.50972746	-54.01547762	0
-54.07517012	-6.335434236	-54.01547762	0
-54.07517012	6.335434236	-54.01547762	0
-54.07448127	-18.829484	-54.01540523	0
-54.07448127	18.829484	-54.0149128	0
-54.0272354	-7.561037816	-54.01490998	0
-54.0272354	7.561037816	-54.01490963	0
-53.79134144	-25.94881732	-54.01486913	0
-53.79134144	25.94881732	-54.014839	0
-53.75860995	-31.18626133	-54.01477929	0
-53.75860995	31.18626133	-54.01471886	0
-53.54514894	-21.22042709	-54.01443055	0
-53.54514894	21.22042709	-54.0144248	0
-53.34988134	-13.65630558	-54.01428614	0
-53.34988134	13.65630558	-54.01392387	0
-53.03741131	-21.80019171	-54.01372125	0
-53.03741131	21.80019171	-54.01365489	0
-53.023507	-16.73952995	-54.01363867	0
-53.023507	16.73952995	-54.01361212	0
-53.0118362	-22.52264996	-54.01360747	0
-53.0118362	22.52264996	-54.01355796	0
-52.83481196	-8.853574161	-54.01348019	0
-52.83481196	8.853574161	-54.01338232	0
-52.79900824	-10.89816327	-54.01333747	0
-52.79900824	10.89816327	-54.01333636	0
-52.78991861	-5.223417259	-54.01313138	0
-52.78991861	5.223417259	-54.01313138	0
-52.78049141	-41.78232056	-54.01313138	0
-52.78049141	41.78232056	-54.01313138	0
-52.6275873	-31.71747744	-54.01288408	0
-52.6275873	31.71747744	-54.01285607	0
-52.54172933	-16.51617495	-54.0125712	0
-52.54172933	16.51617495	-54.01252967	0
-52.40778363	-14.33988326	-54.0125201	0
-52.40778363	14.33988326	-54.01178502	0
-51.90329455	-2.012022375	-54.01174627	0
-51.90329455	2.012022375	-54.01168392	0
-51.86414995	-31.96402487	-54.01162388	0
-51.86414995	31.96402487	-54.01132651	0
-51.78171991	-17.3503203	-54.0113214	0
-51.78171991	17.3503203	-54.01124377	0
-51.7448464	-24.95180316	-54.01099999	0
-51.7448464	24.95180316	-54.01065583	0
-51.67571013	-11.5628549	-54.01030957	0
-51.67571013	11.5628549	-54.00993664	0
-51.51748697	-13.34292231	-54.00984759	0
-51.51748697	13.34292231	-54.00976951	0
-51.51181815	0	-54.00958181	0
-51.34066038	-10.52044568	-54.00948279	0
-51.34066038	10.52044568	-54.00944394	0
-51.33910967	-22.92457118	-54.00908203	0
-51.33910967	22.92457118	-54.00893189	0
-51.32865725	-3.13901913	-54.00884898	0
-51.32865725	3.13901913	-54.00879318	0
-51.25946759	-0.8502835253	-54.00871927	0
-51.25946759	0.8502835253	-54.008166	0
-51.23596472	-28.91189983	-54.00776935	0
-51.23596472	28.91189983	-54.00721572	0
-51.19245628	-8.529739987	-54.00699034	0
-51.19245628	8.529739987	-54.00663509	0
-50.97339415	-26.51625207	-54.0065933	0
-50.97339415	26.51625207	-54.00657523	0
-50.96085912	-5.085236352	-54.00653739	0
-50.96085912	5.085236352	-54.00648048	0
-50.9244488	-21.73980125	-54.00645432	0
-50.9244488	21.73980125	-54.00634249	0
-50.76736026	-19.62940873	-54.00622352	0
-50.76736026	19.62940873	-54.00615082	0
-50.52054564	-7.568850509	-54.00614921	0
-50.52054564	7.568850509	-54.00613876	0
-50.47169114	-1.507821589	-54.00611746	0
-50.47169114	1.507821589	-54.00606037	0
-50.30553501	-25.170263	-54.00593968	0
-50.30553501	25.170263	-54.00590191	0
-50.10564035	-6.091997401	-54.00576949	0
-50.10564035	6.091997401	-54.00576417	0
-49.94023701	-4.910042252	-54.00562837	0
-49.94023701	4.910042252	-54.00557418	0
-49.9317584	-28.64615821	-54.00557101	0
-49.9317584	28.64615821	-54.00525352	0
-49.91931278	-16.08240902	-54.00524307	0
-49.91931278	16.08240902	-54.00487605	0
-49.8841325	-10.52536009	-54.00478734	0
-49.8841325	10.52536009	-54.00473079	0
-49.76966503	-32.34034808	-54.00466525	0
-49.76966503	32.34034808	-54.0046634	0
-49.75476814	-13.42466879	-54.0046126	0
-49.75476814	13.42466879	-54.00460795	0
-49.54418066	-16.83350445	-54.00439172	0
-49.54418066	16.83350445	-54.00437652	0
-49.364294	-8.271639516	-54.00414301	0
-49.364294	8.271639516	-54.00405977	0
-49.31995408	-22.45801201	-54.00404633	0
-49.31995408	22.45801201	-54.004031	0
-49.04257529	-26.17341312	-54.00402734	0
-49.04257529	26.17341312	-54.00391509	0
-48.88625721	-13.81401766	-54.0038772	0
-48.88625721	13.81401766	-54.00368951	0
-48.6689609	-11.42733191	-54.00351598	0
-48.6689609	11.42733191	-54.0033416	0
-48.60250272	-32.59533343	-54.00326016	0
-48.60250272	32.59533343	-54.00320606	0
-48.57762458	-11.95656421	-54.003201	0
-48.57762458	11.95656421	-54.00316469	0
-48.46972269	0	-54.00299669	0
-48.0195416	-11.49760527	-54.00297332	0
-48.0195416	11.49760527	-54.00296796	0
-48.00299061	-30.71950499	-54.00285244	0
-48.00299061	30.71950499	-54.0028092	0
-47.91532746	-3.054210735	-54.00279431	0
-47.91532746	3.054210735	-54.00278437	0
-47.88248996	-19.56426659	-54.00253126	0
-47.88248996	19.56426659	-54.0024282	0
-47.799695	0	-54.00235277	0
-47.66623132	-16.69598598	-54.00210627	0
-47.66623132	16.69598598	-54.00209183	0
-47.54972153	-22.34019579	-54.00190238	0
-47.54972153	22.34019579	-54.00177422	0
-47.53841359	-1.935417906	-54.00174856	0
-47.53841359	1.935417906	-54.00166534	0
-47.52335217	-25.84476117	-54.00160762	0
-47.52335217	25.84476117	-54.0015243	0
-47.46766834	-24.1370721	-54.0014959	0
-47.46766834	24.1370721	-54.00148539	0
-47.32178345	-6.264884527	-54.00140635	0
-47.32178345	6.264884527	-54.0011235	0
-47.24564929	-12.8038849	-54.00070165	0
-47.24564929	12.8038849	-54.00066889	0
-47.13781128	-21.15732139	-54.00006109	0
-47.13781128	21.15732139	-53.99987721	0
-46.77429775	-17.79420935	-53.99959395	0
-46.77429775	17.79420935	-53.99958154	0
-46.76959713	-29.45574203	-53.99926598	0
-46.76959713	29.45574203	-53.99892119	0
-46.37666491	-11.29331183	-53.99846971	0
-46.37666491	11.29331183	-53.99840431	0
-46.36816278	-27.57026967	-53.99792034	0
-46.36816278	27.57026967	-53.99782952	0
-46.29702406	-3.980539215	-53.99753949	0
-46.29702406	3.980539215	-53.99709153	0
-46.22900299	-5.491115221	-53.99660749	0
-46.22900299	5.491115221	-53.99658966	0
-46.1802199	-9.063993349	-53.99623961	0
-46.1802199	9.063993349	-53.99622505	0
-46.1412514	-23.55522601	-53.99620735	0
-46.1412514	23.55522601	-53.99603776	0
-46.07318757	-33.23984461	-53.99518065	0
-46.07318757	33.23984461	-53.99440867	0
-46.04206936	-20.47688233	-53.99406672	0
-46.04206936	20.47688233	-53.99400107	0
-45.62786945	-9.928785395	-53.99389922	0
-45.62786945	9.928785395	-53.99376587	0
-45.62528733	-11.50028122	-53.99376401	0
-45.62528733	11.50028122	-53.99374549	0
-45.30292971	-12.85141472	-53.99336393	0
-45.30292971	12.85141472	-53.99336026	0
-45.28671263	0	-53.99305739	0
-44.97244915	-16.61586108	-53.99296733	0
-44.97244915	16.61586108	-53.9926934	0
-44.8948415	-17.00792269	-53.9926902	0
-44.8948415	17.00792269	-53.99268803	0
-44.89098443	-33.61953049	-53.9926645	0
-44.89098443	33.61953049	-53.99261411	0
-44.67305049	-6.538232105	-53.99254659	0
-44.67305049	6.538232105	-53.99243242	0
-44.64450824	-26.34860376	-53.99235388	0
-44.64450824	26.34860376	-53.9922799	0
-44.62052966	-1.170172744	-53.99227786	0
-44.62052966	1.170172744	-53.99222715	0
-44.32819068	-0.08487423549	-53.99194192	0
-44.32819068	0.08487423549	-53.99182027	0
-44.05113898	-25.68571618	-53.99181626	0
-44.05113898	25.68571618	-53.99174739	0
-44.01648649	-13.3027928	-53.99127756	0
-44.01648649	13.3027928	-53.99107126	0
-43.91017434	-4.937604078	-53.99105354	0
-43.91017434	4.937604078	-53.99104766	0
-43.89715268	-24.13043566	-53.9905343	0
-43.89715268	24.13043566	-53.99034811	0
-43.87657762	-14.83680172	-53.99021337	0
-43.87657762	14.83680172	-53.99017548	0
-43.77600188	-2.402735301	-53.98997217	0
-43.77600188	2.402735301	-53.98966051	0
-43.62695534	-0.6318995562	-53.98960062	0
-43.62695534	0.6318995562	-53.98945458	0
-43.62469968	-20.91826204	-53.9892675	0
-43.62469968	20.91826204	-53.98878882	0
-43.5552745	-9.807098628	-53.98872313	0
-43.5552745	9.807098628	-53.98871772	0
-43.35451824	-1.417097666	-53.98859199	0
-43.35451824	1.417097666	-53.98852054	0
-43.34417365	-28.56264606	-53.98850992	0
-43.34417365	28.56264606	-53.98850067	0
-42.97871204	-12.65459659	-53.988484	0
-42.97871204	12.65459659	-53.98822586	0
-42.93021305	-10.34668262	-53.98818096	0
-42.93021305	10.34668262	-53.98816553	0
-42.90401638	-23.02721605	-53.98768466	0
-42.90401638	23.02721605	-53.98719593	0
-42.80538842	-34.72954806	-53.98706739	0
-42.80538842	34.72954806	-53.98691544	0
-42.66219305	-0.3713208792	-53.98636016	0
-42.66219305	0.3713208792	-53.98634368	0
-42.6202485	-27.981098	-53.98619582	0
-42.6202485	27.981098	-53.98616483	0
-42.44334868	-4.335417959	-53.98615951	0
-42.44334868	4.335417959	-53.98606642	0
-42.43624004	-26.0694972	-53.98605597	0
-42.43624004	26.0694972	-53.98596608	0
-42.18485506	-15.50076197	-53.98590051	0
-42.18485506	15.50076197	-53.98588532	0
-42.17556488	-44.66194291	-53.98564765	0
-42.17556488	44.66194291	-53.98563572	0
-42.09424313	-7.836990113	-53.98534051	0
-42.09424313	7.836990113	-53.98496409	0
-41.94125734	-17.10437737	-53.98462112	0
-41.94125734	17.10437737	-53.98453055	0
-41.91382821	-22.50302372	-53.98431555	0
-41.91382821	22.50302372	-53.98414125	0
-41.82114961	-19.46250147	-53.98297915	0
-41.82114961	19.46250147	-53.98270711	0
-41.80012669	-24.04737775	-53.98268529	0
-41.80012669	24.04737775	-53.98249842	0
-41.77379415	-2.196533708	-53.98194859	0
-41.77379415	2.196533708	-53.98160434	0
-41.70563698	0	-53.98146228	0
-41.64676163	-0.7961779862	-53.9813871	0
-41.64676163	0.7961779862	-53.98138507	0
-41.58254913	-11.28589662	-53.98137365	0
-41.58254913	11.28589662	-53.98133852	0
-41.45074368	-36.29469479	-53.98115951	0
-41.45074368	36.29469479	-53.9811555	0
-41.25744456	-7.450969481	-53.98077948	0
-41.25744456	7.450969481	-53.9807736	0
-41.03537421	-4.533676118	-53.98065521	0
-41.03537421	4.533676118	-53.98023943	0
-41.02194855	-13.45839513	-53.97999512	0
-41.02194855	13.45839513	-53.97990072	0
-40.98315786	-1.743526715	-53.97989858	0
-40.98315786	1.743526715	-53.97971878	0
-40.82318157	-0.247746998	-53.97961537	0
-40.82318157	0.247746998	-53.97961115	0
-40.81149951	-10.4089912	-53.97954832	0
-40.81149951	10.4089912	-53.97913904	0
-40.75244674	-24.98010677	-53.97913285	0
-40.75244674	24.98010677	-53.97865878	0
-40.67650528	-17.97596797	-53.97862285	0
-40.67650528	17.97596797	-53.97846376	0
-40.62923261	-2.254713596	-53.97798771	0
-40.62923261	2.254713596	-53.97760646	0
-40.54244995	-3.362591387	-53.97730356	0
-40.54244995	3.362591387	-53.97718922	0
-40.47452137	-9.659271553	-53.97645097	0
-40.47452137	9.659271553	-53.97629387	0
-40.38481043	-1.465598243	-53.97618707	0
-40.38481043	1.465598243	-53.976096	0
-40.31638707	0	-53.97591718	0
-40.24860035	-20.53816909	-53.97573051	0
-40.24860035	20.53816909	-53.97534497	0
-40.09942014	-5.721027708	-53.97463293	0
-40.09942014	5.721027708	-53.97372364	0
-39.96852252	-11.20927617	-53.9732967	0
-39.96852252	11.20927617	-53.97314863	0
-39.95404363	0	-53.97310304	0
-39.91355679	-26.36581193	-53.97253803	0
-39.91355679	26.36581193	-53.97221747	0
-39.79028412	-8.710397876	-53.97198419	0
-39.79028412	8.710397876	-53.97196903	0
-39.76547911	-15.93921969	-53.97180289	0
-39.76547911	15.93921969	-53.97179246	0
-39.476652	-21.45597444	-53.97169297	0
-39.476652	21.45597444	-53.97168766	0
-39.44132338	-1.652167507	-53.97168329	0
-39.44132338	1.652167507	-53.97165452	0
-39.43607353	-14.35706019	-53.97101278	0
-39.43607353	14.35706019	-53.97098399	0
-39.40611389	-3.692798948	-53.97081467	0
-39.40611389	3.692798948	-53.97018464	0
-39.18123173	-24.4730092	-53.9699913	0
-39.18123173	24.4730092	-53.96970873	0
-38.96321858	-3.613697813	-53.9696933	0
-38.96321858	3.613697813	-53.96935386	0
-38.9408909	-22.86804757	-53.96934325	0
-38.9408909	22.86804757	-53.96915024	0
-38.77210346	-26.48190022	-53.96913979	0
-38.77210346	26.48190022	-53.96913439	0
-38.72809635	-8.770036914	-53.9690666	0
-38.72809635	8.770036914	-53.96903165	0
-38.54249083	-12.17233508	-53.96901451	0
-38.54249083	12.17233508	-53.96901237	0
-38.2134072	-18.2207541	-53.96896378	0
-38.2134072	18.2207541	-53.96896091	0
-38.18612771	-10.39475968	-53.96895669	0
-38.18612771	10.39475968	-53.96887083	0
-38.18485298	-1.553147462	-53.96886465	0
-38.18485298	1.553147462	-53.96873627	0
-38.16366633	0	-53.96856634	0
-38.10423336	0	-53.96837076	0
-38.09762405	-25.1306245	-53.96775526	0
-38.09762405	25.1306245	-53.96766368	0
-37.95198156	-6.303214815	-53.96756413	0
-37.95198156	6.303214815	-53.96752772	0
-37.26781933	-36.63969758	-53.96752554	0
-37.26781933	36.63969758	-53.96741628	0
-37.21561453	-5.109441889	-53.96741442	0
-37.21561453	5.109441889	-53.967412	0
-37.21485553	-5.626288383	-53.9672298	0
-37.21485553	5.626288383	-53.96722352	0
-37.1939217	-9.035832196	-53.96696015	0
-37.1939217	9.035832196	-53.96662492	0
-37.05029024	-4.328557044	-53.96656148	0
-37.05029024	4.328557044	-53.96550063	0
-36.95314356	-18.75208306	-53.96495322	0
-36.95314356	18.75208306	-53.96492555	0
-36.90201394	-10.16420947	-53.96470924	0
-36.90201394	10.16420947	-53.96403929	0
-36.83902247	-1.434484698	-53.96361717	0
-36.83902247	1.434484698	-53.96238449	0
-36.83505196	-23.51492	-53.96219822	0
-36.83505196	23.51492	-53.95932567	0
-36.62902437	-12.77449613	-53.9592336	0
-36.62902437	12.77449613	-53.95864853	0
-36.55081496	-3.077631784	-53.95801951	0
-36.55081496	3.077631784	-53.95773429	0
-36.50365768	-21.10875748	-53.95758837	0
-36.50365768	21.10875748	-53.95752849	0
-36.47538224	-24.61712792	-53.95727956	0
-36.47538224	24.61712792	-53.95723792	0
-36.39655598	-7.716735025	-53.95702719	0
-36.39655598	7.716735025	-53.95696745	0
-36.30470802	-22.58032015	-53.95696117	0
-36.30470802	22.58032015	-53.95676813	0
-36.18872854	-14.68521323	-53.95676384	0
-36.18872854	14.68521323	-53.95676311	0
-36.15146833	-4.106803976	-53.95670441	0
-36.15146833	4.106803976	-53.95667522	0
-36.1251812	-16.30223238	-53.95664808	0
-36.1251812	16.30223238	-53.95664591	0
-36.04705523	-2.854340711	-53.95660733	0
-36.04705523	2.854340711	-53.95629966	0
-36.02415682	-24.8884694	-53.95580138	0
-36.02415682	24.8884694	-53.95578699	0
-35.85086434	-0.6471337545	-53.95564738	0
-35.85086434	0.6471337545	-53.95562002	0
-35.65793066	-1.30255279	-53.95546133	0
-35.65793066	1.30255279	-53.95532583	0
-35.5023281	-7.543974175	-53.95531965	0
-35.5023281	7.543974175	-53.95527643	0
-35.13165839	-6.232733906	-53.95522301	0
-35.13165839	6.232733906	-53.9552188	0
-35.0863706	-16.62915847	-53.95516087	0
-35.0863706	16.62915847	-53.95515874	0
-34.98004503	-23.44267359	-53.95513944	0
-34.98004503	23.44267359	-53.95510055	0
-34.96829321	-4.560960097	-53.95509065	0
-34.96829321	4.560960097	-53.95473445	0
-34.94462206	-12.41488148	-53.95467898	0
-34.94462206	12.41488148	-53.95467394	0
-34.87893062	-9.052824369	-53.95453675	0
-34.87893062	9.052824369	-53.95394055	0
-34.71190874	-20.57158983	-53.9535309	0
-34.71190874	20.57158983	-53.95351574	0
-34.68875203	-17.35517171	-53.9526566	0
-34.68875203	17.35517171	-53.95264618	0
-34.66853461	-2.046998838	-53.95213092	0
-34.66853461	2.046998838	-53.95212561	0
-34.31349369	-9.946582069	-53.95195389	0
-34.31349369	9.946582069	-53.95089832	0
-34.16386696	-7.664457216	-53.95080574	0
-34.16386696	7.664457216	-53.94906042	0
-34.15971546	0	-53.94848521	0
-34.12208824	-12.65848609	-53.94764578	0
-34.12208824	12.65848609	-53.94731021	0
-34.09987481	-4.334142633	-53.94679218	0
-34.09987481	4.334142633	-53.94661439	0
-33.86636492	0	-53.94574435	0
-33.57399883	-2.335606966	-53.94568808	0
-33.57399883	2.335606966	-53.94560254	0
-33.54985556	-22.99058099	-53.94506932	0
-33.54985556	22.99058099	-53.94506315	0
-33.43049168	-24.52794788	-53.94467385	0
-33.43049168	24.52794788	-53.94458116	0
-33.29373598	-5.544730589	-53.94457694	0
-33.29373598	5.544730589	-53.94428782	0
-33.28098803	-9.935475404	-53.94428568	0
-33.28098803	9.935475404	-53.94426684	0
-33.24500405	-11.90865468	-53.94418931	0
-33.24500405	11.90865468	-53.94396731	0
-33.07950569	-18.17446376	-53.94351185	0
-33.07950569	18.17446376	-53.94342712	0
-33.03374385	-6.376607274	-53.94342126	0
-33.03374385	6.376607274	-53.94303555	0
-32.96023374	-7.742910618	-53.94303155	0
-32.96023374	7.742910618	-53.94280019	0
-32.91599123	-3.186204288	-53.94279816	0
-32.91599123	3.186204288	-53.94272106	0
-32.80034839	-20.81916827	-53.94237774	0
-32.80034839	20.81916827	-53.94179549	0
-32.66854963	-14.15336923	-53.94132157	0
-32.66854963	14.15336923	-53.94026825	0
-32.50776288	0	-53.93963253	0
-32.41186162	-19.69924419	-53.93961942	0
-32.41186162	19.69924419	-53.93929707	0
-32.38182757	-10.16692726	-53.93841351	0
-32.38182757	10.16692726	-53.93840449	0
-32.34838477	-3.666487122	-53.93776629	0
-32.34838477	3.666487122	-53.93768117	0
-32.28521635	-1.188556046	-53.93767657	0
-32.28521635	1.188556046	-53.9374355	0
-31.90232245	-21.51042344	-53.937367	0
-31.90232245	21.51042344	-53.93735262	0
-31.57138071	-24.53461713	-53.93691235	0
-31.57138071	24.53461713	-53.93597634	0
-31.47181234	-5.172020302	-53.93597463	0
-31.47181234	5.172020302	-53.93596473	0
-31.39065104	-15.66455095	-53.93593157	0
-31.39065104	15.66455095	-53.9356444	0
-31.29663785	-18.4783187	-53.93513819	0
-31.29663785	18.4783187	-53.93513315	0
-30.98890966	-11.79324822	-53.93485768	0
-30.98890966	11.79324822	-53.93459604	0
-30.96640134	-7.60504514	-53.93435341	0
-30.96640134	7.60504514	-53.93425558	0
-30.81546949	-23.40832328	-53.93370431	0
-30.81546949	23.40832328	-53.93317646	0
-30.60287845	-14.40629609	-53.9331706	0
-30.60287845	14.40629609	-53.93247809	0
-30.5847069	-5.515817037	-53.93239999	0
-30.5847069	5.515817037	-53.93239599	0
-30.39823486	-1.946838756	-53.9319337	0
-30.39823486	1.946838756	-53.93193167	0
-30.20141749	-3.068481032	-53.93177759	0
-30.20141749	3.068481032	-53.93153367	0
-30.08281902	0	-53.93152832	0
-29.7820323	-18.22503183	-53.9308539	0
-29.7820323	18.22503183	-53.93085026	0
-29.7354973	-8.990092428	-53.93044567	0
-29.7354973	8.990092428	-53.93044382	0
-29.57782485	-11.26130307	-53.93030897	0
-29.57782485	11.26130307	-53.92901505	0
-29.55880164	-19.19322304	-53.92730215	0
-29.55880164	19.19322304	-53.92703337	0
-29.3837588	0	-53.92589287	0
-29.16821922	-17.59388508	-53.92492865	0
-29.16821922	17.59388508	-53.92467842	0
-28.97926758	-14.99864406	-53.92464692	0
-28.97926758	14.99864406	-53.92387249	0
-28.46407052	-8.698947165	-53.92347765	0
-28.46407052	8.698947165	-53.92346631	0
-28.40999213	-13.69599801	-53.92302319	0
-28.40999213	13.69599801	-53.9227716	0
-28.23414994	-7.209089237	-53.92273878	0
-28.23414994	7.209089237	-53.92174178	0
-28.15716529	-16.66317329	-53.92173398	0
-28.15716529	16.66317329	-53.92128885	0
-28.15199079	-5.607350686	-53.9212835	0
-28.15199079	5.607350686	-53.92121704	0
-27.8306178	-4.338485278	-53.92120393	0
-27.8306178	4.338485278	-53.92099367	0
-27.67116721	-23.87908826	-53.92069952	0
-27.67116721	23.87908826	-53.92069555	0
-27.6450948	-0.9331574059	-53.92035077	0
-27.6450948	0.9331574059	-53.92022463	0
-27.51262341	-2.41377321	-53.92022098	0
-27.51262341	2.41377321	-53.91964548	0
-27.24877945	-10.30354741	-53.91964086	0
-27.24877945	10.30354741	-53.91958574	0
-27.15411321	-12.01717903	-53.91958389	0
-27.15411321	12.01717903	-53.91937216	0
-26.88852517	-13.79389086	-53.91930792	0
-26.88852517	13.79389086	-53.9192989	0
-26.68534404	-7.29738082	-53.91867807	0
-26.68534404	7.29738082	-53.91867491	0
-26.6420937	-18.24774813	-53.91816159	0
-26.6420937	18.24774813	-53.918157	0
-26.3934225	-3.677558463	-53.91809732	0
-26.3934225	3.677558463	-53.91809572	0
-26.31951719	0	-53.9179032	0
-25.81652143	-10.55927322	-53.91777794	0
-25.81652143	10.55927322	-53.91484148	0
-25.73617055	-8.711463866	-53.91453409	0
-25.73617055	8.711463866	-53.91250457	0
-25.45572588	-23.1019417	-53.91177828	0
-25.45572588	23.1019417	-53.91169509	0
-24.92871779	-7.173500056	-53.91068582	0
-24.92871779	7.173500056	-53.9106812	0
-24.72383455	-5.617401685	-53.91063778	0
-24.72383455	5.617401685	-53.91048148	0
-24.51049624	-23.6823616	-53.90951513	0
-24.51049624	23.6823616	-53.90938235	0
-24.32150728	-3.952322815	-53.9093792	0
-24.32150728	3.952322815	-53.9086	0
-24.23378252	-2.468726628	-53.9085984	0
-24.23378252	2.468726628	-53.90833868	0
-24.11432127	-0.7537975347	-53.90830152	0
-24.11432127	0.7537975347	-53.90776102	0
-19.89841871	-17.61561995	-53.90775987	0
-19.89841871	17.61561995	-53.90737862	0
0	0	-53.90736728	0
0	0	-53.9073325	0
0	0	-53.90733135	0
0	0	-53.90650707	0
0	0	-53.9065063	0
0	0	-53.9064807	0
0	0	-53.90647955	0
0	0	-53.90575468	0
0	0	-53.90575429	0
0	0	-53.90550376	0
0	0	-53.90517911	0
0	0	-53.90517834	0
0	0	-53.90508253	0
0	0	-53.90508176	0
0	0	-53.90504015	0
0	0	-53.90503268	0
0	0	-53.90503236	0
0	0	-53.90503153	0
0	0	-53.90439814	0
0	0	-53.90439776	0
0	0	-53.9041377	0
0	0	-53.90373265	0
0	0	-53.90373226	0
0	0	-53.90363642	0
0	0	-53.90363245	0
0	0	-53.90328259	0
0	0	-53.90321245	0
0	0	-53.9032118	0
0	0	-53.9032118	0
0	0	-53.90321115	0
0	0	-53.90316719	0
0	0	-53.90269713	0
0	0	-53.90269636	0
0	0	-53.90191178	0
0	0	-53.90191149	0
0	0	-53.90191135	0
0	0	-53.90191106	0
0	0	-53.90129592	0
0	0	-53.90129553	0
0	0	-53.9011314	0
0	0	-53.90113133	0
0	0	-53.90113118	0
0	0	-53.90113111	0
0	0	-53.90087782	0
0	0	-53.90087753	0
0	0	-53.90087739	0
0	0	-53.9008771	0
0	0	-53.90087121	0
0	0	-53.90087121	0
0	0	-53.90082875	0
0	0	-53.89957817	0
0	0	-53.89957798	0
0	0	-53.89957798	0
0	0	-53.89957779	0
0	0	-53.89947719	0
0	0	-53.89947712	0
0	0	-53.89947698	0
0	0	-53.8994769	0
0	0	-53.89901028	0
0	0	-53.89901028	0
0	0	-53.89879843	0
0	0	-53.89879838	0
0	0	-53.89879833	0
0	0	-53.89879828	0
0	0	-53.89853849	0
0	0	-53.89853849	0
0	0	-53.89817818	0
0	0	-53.89817813	0
0	0	-53.89817809	0
0	0	-53.89817804	0
0	0	-53.89771152	0
0	0	-53.89771152	0
0	0	-53.89739883	0
0	0	-53.89739881	0
0	0	-53.89739881	0
0	0	-53.89739878	0
0	0	-53.89713905	0
0	0	-53.89713905	0
0	0	-53.89693232	0
0	0	-53.89693232	0
0	0	-53.8966726	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
0	0	0	0
